Price of Competition and Dueling Games

We study competition in a general framework introduced by Immorlica et al. and answer their main open question. Immorlica et al. considered classic optimization problems in terms of competition and introduced a general class of games called dueling games. They model this competition as a zero-sum game, where two players are competing for a user's satisfaction. In their main and most natural game, the ranking duel, a user requests a webpage by submitting a query and players output an ordering over all possible webpages based on the submitted query. The user tends to choose the ordering which displays her requested webpage in a higher rank. The goal of both players is to maximize the probability that her ordering beats that of her opponent and gets the user's attention. Immorlica et al. show this game directs both players to provide suboptimal search results. However, they leave the following as their main open question: "does competition between algorithms improve or degrade expected performance?" In this paper, we resolve this question for the ranking duel and a more general class of dueling games. More precisely, we study the quality of orderings in a competition between two players. This game is a zero-sum game, and thus any Nash equilibrium of the game can be described by minimax strategies. Let the value of the user for an ordering be a function of the position of her requested item in the corresponding ordering, and the social welfare for an ordering be the expected value of the corresponding ordering for the user. We propose the price of competition which is the ratio of the social welfare for the worst minimax strategy to the social welfare obtained by a social planner. We use this criterion for analyzing the quality of orderings in the ranking duel. We prove the quality of minimax results is surprisingly close to that of the optimum solution.

==> alpha.dat <==
n	bound	
2	0.47619
3	0.542385
4	0.567284
5	0.581527
6	0.595225
7	0.600142
8	0.606153
9	0.610166
10	0.612275
11	0.615497
12	0.617436
13	0.619567
14	0.620975
15	0.62189
16	0.623388
17	0.62448
18	0.625378
19	0.626352
20	0.626898
21	0.627583
22	0.628193
23	0.62876
24	0.62932
25	0.629651
26	0.63014
27	0.630495
28	0.630882
29	0.631266
30	0.63153
31	0.631891
32	0.632139
33	0.632373
34	0.632677
35	0.632887
36	0.633109
37	0.633297
38	0.633484
39	0.633705
40	0.633834
41	0.634017
42	0.634203
43	0.63434
44	0.634493
45	0.634616
46	0.63477
47	0.634911
48	0.635003
49	0.635132
50	0.635243
51	0.635353
52	0.63545
53	0.635531
54	0.635642
55	0.635733
56	0.63582
57	0.635921
58	0.636001
59	0.63608
60	0.636152
61	0.636225
62	0.636303
63	0.636369
64	0.636441
65	0.636509
66	0.636564
67	0.636625
68	0.63668
69	0.636746
70	0.636806
71	0.636853
72	0.636916
73	0.63696
74	0.637013
75	0.63707
76	0.63711
77	0.637159
78	0.637195
79	0.637244
80	0.637296
81	0.637326
82	0.637373
83	0.637407
84	0.637449
85	0.637494
86	0.637525
87	0.637568
88	0.637596
89	0.63763
90	0.637672
91	0.637704
92	0.637737
93	0.637761
94	0.637793
95	0.637832
96	0.637856
97	0.637887
98	0.637911
99	0.637944
100	0.637974
	



